Comparison of Different Control Theories on a Two Wheeled Self Balancing Robot

. This paper is aimed to discuss and compare three of the most famous Control Theories on a Two wheeled Self Balancing Robot Simulation using Robot Operating System (ROS) and Gazebo. Two Wheeled Self Balancing Robots are one of the most fascinating applications of Inverted Pendulum System. In this paper, PID, LQR and Fuzzy logic controllers are discussed . Also,0 the modeling and algorithms of the robot simulation is discussed. The primary objectives of this paper is to discuss about the building of a robot model in ROS and Gazebo , experimenting different control theories on them, documenting the whole process with the analysis of the robot and comparison of different control theories on the system.

==> readme.txt <==
AIP Conference Proceedings
------------------------------------------

The following files are available in aip-cp archive:

aip-cp.cls		- This is the LaTeX2e class file for AIP Conference Proceedings template
guide.pdf	        - This is PDF of Author Guide
guide.tex	        - This is TeX of Author Guide
sample.pdf	    	- This is PDF file of sample LaTeX document
sample.tex		- This is file of sample LaTeX document
art/fig_1.eps & pdf	- Graphic files
art/fig_2.eps & pdf	- Graphic files

Happy TeXing!!!
Aptara

